Mapping the co-evolution of artificial intelligence, robotics, and the internet of things over 20 years (1998-2017)

Understanding the emergence, co-evolution, and convergence of science and technology (S&T) areas offers competitive intelligence for researchers, managers, policy makers, and others. The resulting data-driven decision support helps set proper research and development (R&D) priorities; develop future S&T investment strategies; monitor key authors, organizations, or countries; perform effective research program assessment; and implement cutting-edge education/training efforts. This paper presents new funding, publication, and scholarly network metrics and visualizations that were validated via expert surveys. The metrics and visualizations exemplify the emergence and convergence of three areas of strategic interest: artificial intelligence (AI), robotics, and internet of things (IoT) over the last 20 years (1998-2017). For 32,716 publications and 4,497 NSF awards, we identify their conceptual space (using the UCSD map of science), geospatial network, and co-evolution landscape. The findings demonstrate how the transition of knowledge (through cross-discipline publications and citations) and the emergence of new concepts (through term bursting) create a tangible potential for interdisciplinary research and new disciplines.

==> CRANE PLoS Arxiv/S1_File.csv <==
Unique Name,Name Variations,#Paper,Country,Type
CAPES,CAPES,42,Brazil,Funding
CNPQ,CNPQ;THE NATIONAL COUNCIL FOR SCIENTIFIC AND TECHNOLOGICAL DEVELOPMENT,56,Brazil,Funding
CONACYT,CONACYT,38,Mexico,Funding
CPSF,CHINA POSTDOCTORAL SCIENCE FOUNDATION,64,China,Funding
DARPA,DEFENSE ADVANCED RESEARCH PROJECTS AGENCY,73,USA,Funding
EC,EUROPEAN COMMISSION,335,Europe,Funding
Common Mkt,EUROPEAN COMMUNITY,97,Europe,Funding
EPSRC,ENGINEERING AND PHYSICAL SCIENCES RESEARCH COUNCIL,411,UK,Funding
EU,EUROPEAN UNION,539,Europe,Funding
FAPESP,SÌO PAULO RESEARCH FOUNDATION,27,Brazil,Funding
FRF,FUNDAMENTAL RESEARCH FUNDS FOR THE CENTRAL UNIVERSITIES,264,China,Funding
JSPS,JSPS KAKENHI,37,Japan,Funding
MICINN,SPANISH MINISTRY OF SCIENCE AND INNOVATION,34,Spain,Funding
MSTT,MINISTRY OF SCIENCE AND TECHNOLOGY TAIWAN,40,China,Funding
NIH,NIH;NATIONAL INSTITUTES OF HEALTH ,214,USA,Funding
NSF,NATIONAL SCIENCE FOUNDATION;NSF,1350,USA,Funding
NSFC,NATIONAL NATURAL SCIENCE FOUNDATION OF CHINA;         NATIONAL SCIENCE FOUNDATION OF CHINA,1890,China,Funding
NSFK,BASIC SCIENCE RESEARCH PROGRAM THROUGH THE NATIONAL RESEARCH FOUNDATION OF KOREA NRF MINISTRY OF EDUCATION,56,Korea,Funding
ONR,OFFICE OF NAVAL RESEARCH;ONR,151,USA,Funding
SNSF,SWISS NATIONAL SCIENCE FOUNDATION,69,SWISS,Funding
BUPT,BEIJING UNIVERSITY OF POSTS TELECOMMUNICATIONS,262,China,Organization
CAS,CHINESE ACADEMY OF SCIENCE,500,China,Organization
CMU,CARNEGIE MELLON UNIVERSITY,542,USA,Organization
CNRS,CENTRE NATIONAL DE LA RECHERCHE SCIENTIFIQUE CNRS,1298,France,Organization
DoD,UNITED STATES DEPARTMENT OF DEFENSE,319,USA,Organization
Helmholtz,HELMHOLTZ ASSOCIATION,402,Germany,Organization
IAU,ISLAMIC AZAD UNIVERSITY,175,UAE,Organization
IIT,INDIAN INSTITUTE OF TECHNOLOGY SYSTEM IIT SYSTEM; INDIANA INSTITUTE OF TECHNOLOGY SYSTEM,280,India,Organization
INRIA,INRIA,117,France,Organization
MIT,MASSACHUSETTS INSTITUTE OF TECHNOLOGY MIT,480,USA,Organization
PolyU,HONG KONG POLYTECHNIC UNIVERSITY,132,China,Organization
PSHE,PENNSYLVANIA COMMONWEALTH SYSTEM OF HIGHER EDUCATION PCSHE,140,USA,Organization
S. Anna,SCUOLA SUPERIORE SANT ANNA,313,Italy,Organization
Saclay,UNIVERSITY PARIS SACLAY COMUE,145,France,Organization
SUSF,STATE UNIVERSITY SYSTEM OF FLORIDA,149,US,Organization
UCA,UNIVERSITE COTE D AZUR COMUE,1214,France,Organization
UC System,UNIVERSITY OF CALIFORNIA SYSTEM,1050,US,Organization
U London,UNIVERSITY OF LONDON,159,UK,Organization
USG,UNIVERSITY SYSTEM OF GEORGIA,504,US,Organization
Utsinghua,TSINGHUA UNIVERSITY,138,China,Organization
UT System,UNIVERSITY OF TEXAS SYSTEM,316,US,Organization

==> S1_File.csv <==
Unique Name,Name Variations,#Paper,Country,Type
CAPES,CAPES,42,Brazil,Funding
CNPQ,CNPQ;THE NATIONAL COUNCIL FOR SCIENTIFIC AND TECHNOLOGICAL DEVELOPMENT,56,Brazil,Funding
CONACYT,CONACYT,38,Mexico,Funding
CPSF,CHINA POSTDOCTORAL SCIENCE FOUNDATION,64,China,Funding
DARPA,DEFENSE ADVANCED RESEARCH PROJECTS AGENCY,73,USA,Funding
EC,EUROPEAN COMMISSION,335,Europe,Funding
Common Mkt,EUROPEAN COMMUNITY,97,Europe,Funding
EPSRC,ENGINEERING AND PHYSICAL SCIENCES RESEARCH COUNCIL,411,UK,Funding
EU,EUROPEAN UNION,539,Europe,Funding
FAPESP,SÌO PAULO RESEARCH FOUNDATION,27,Brazil,Funding
FRF,FUNDAMENTAL RESEARCH FUNDS FOR THE CENTRAL UNIVERSITIES,264,China,Funding
JSPS,JSPS KAKENHI,37,Japan,Funding
MICINN,SPANISH MINISTRY OF SCIENCE AND INNOVATION,34,Spain,Funding
MSTT,MINISTRY OF SCIENCE AND TECHNOLOGY TAIWAN,40,China,Funding
NIH,NIH;NATIONAL INSTITUTES OF HEALTH ,214,USA,Funding
NSF,NATIONAL SCIENCE FOUNDATION;NSF,1350,USA,Funding
NSFC,NATIONAL NATURAL SCIENCE FOUNDATION OF CHINA;         NATIONAL SCIENCE FOUNDATION OF CHINA,1890,China,Funding
NSFK,BASIC SCIENCE RESEARCH PROGRAM THROUGH THE NATIONAL RESEARCH FOUNDATION OF KOREA NRF MINISTRY OF EDUCATION,56,Korea,Funding
ONR,OFFICE OF NAVAL RESEARCH;ONR,151,USA,Funding
SNSF,SWISS NATIONAL SCIENCE FOUNDATION,69,SWISS,Funding
BUPT,BEIJING UNIVERSITY OF POSTS TELECOMMUNICATIONS,262,China,Organization
CAS,CHINESE ACADEMY OF SCIENCE,500,China,Organization
CMU,CARNEGIE MELLON UNIVERSITY,542,USA,Organization
CNRS,CENTRE NATIONAL DE LA RECHERCHE SCIENTIFIQUE CNRS,1298,France,Organization
DoD,UNITED STATES DEPARTMENT OF DEFENSE,319,USA,Organization
Helmholtz,HELMHOLTZ ASSOCIATION,402,Germany,Organization
IAU,ISLAMIC AZAD UNIVERSITY,175,UAE,Organization
IIT,INDIAN INSTITUTE OF TECHNOLOGY SYSTEM IIT SYSTEM; INDIANA INSTITUTE OF TECHNOLOGY SYSTEM,280,India,Organization
INRIA,INRIA,117,France,Organization
MIT,MASSACHUSETTS INSTITUTE OF TECHNOLOGY MIT,480,USA,Organization
PolyU,HONG KONG POLYTECHNIC UNIVERSITY,132,China,Organization
PSHE,PENNSYLVANIA COMMONWEALTH SYSTEM OF HIGHER EDUCATION PCSHE,140,USA,Organization
S. Anna,SCUOLA SUPERIORE SANT ANNA,313,Italy,Organization
Saclay,UNIVERSITY PARIS SACLAY COMUE,145,France,Organization
SUSF,STATE UNIVERSITY SYSTEM OF FLORIDA,149,US,Organization
UCA,UNIVERSITE COTE D AZUR COMUE,1214,France,Organization
UC System,UNIVERSITY OF CALIFORNIA SYSTEM,1050,US,Organization
U London,UNIVERSITY OF LONDON,159,UK,Organization
USG,UNIVERSITY SYSTEM OF GEORGIA,504,US,Organization
Utsinghua,TSINGHUA UNIVERSITY,138,China,Organization
UT System,UNIVERSITY OF TEXAS SYSTEM,316,US,Organization
